Faces or Models? Where the Age Gap in Facial Expression Recognition Comes From

Facial expression recognition (FER) systems are increasingly used in elder care, yet their accuracy on older faces is rarely measured. This study evaluated five open-source FER models on the FACES database, which holds 2,052 posed photographs of 171 adults aged 19 to 80. The models cross three architectures (ResNet-18, POSTER++ and QCS) with two training datasets (RAF-DB and AffectNet). All models lost accuracy on older faces by 11.7 to 15.2 percentage points. Older faces were harder for people too: human raters lost 8.6 points, a classifier using only facial geometry lost 8.3, and for anger, fear, and happiness older adults differed more from one another when posing. On specific expressions the models fell much further than people did. AffectNet-trained models misread older neutral faces as sad or angry 62% of the time. RAF-DB-trained models lost fear, disgust, and anger instead. The gap persisted after controlling for architecture, image quality, cropping, and expression intensity. When only the final classification layer was refitted on older faces, the gap shrank from 11 to 21 points to 4 points or less, suggesting that the models' learned features can represent older faces and that the deficit lies in how the final layer was trained.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

